An explicit formula for zonal polynomials

The derivation of zonal polynomials involves evaluating the integral \[ \exp\left( - \frac{1}{2} \operatorname{tr} D_{\beta} Q D_{l} Q \right) \] with respect to orthogonal matrices \(Q\), where \(D_{\beta}\) and \(D_{l}\) are diagonal matrices. The integral is expressed through a polynomial expansion in terms of the traces of these matrices, leading to the identification of zonal polynomials as symmetric, homogeneous functions of the variables \(l_1, l_2, \ldots, l_n\). The coefficients of these polynomials are derived systematically from the structure of the integrals, revealing relationships between them and illustrating the significance of symmetry in their formulation. Furthermore, properties such as the uniqueness up to normalization are established, reinforcing the foundational role of zonal polynomials in statistical and mathematical applications involving orthogonal matrices.

==> zonal1.txt <==
MR4690562 - The holomorphic discrete series contribution to the generalized Whittaker Plancherel formula
MR4574389 - Interpolation polynomials, bar monomials, and their positivity
MR4557870 - The Dunkl-Laplace transform and Macdonald's hypergeometric series
MR4316671 - The  λ -cosine transforms, differential operators, and Funk transforms on Stiefel and Grassmann manifolds
MR4211870 - Positive intertwiners for Bessel functions of type B
MR3960116 - On the distribution of Satake parameters for Siegel modular forms
MR3945741 - Spectral summation formulae for  GSp(4)  and moments of spinor  L -functions
MR3916835 - A power series identity and Bessel-type integrals over unitary groups
MR3574323 - Appell's hypergeometric functions of matrix arguments
MR3235897 - Integral formula and upper estimate of I and J-Bessel functions on Jordan algebras
MR3185203 - Olshanski spherical functions for infinite dimensional motion groups of fixed rank
MR3084565 - A geometric quantization of the Kostant-Sekiguchi correspondence for scalar type unitary highest weight representations
MR3078361 - Funk, cosine, and sine transforms on Stiefel and Grassmann manifolds
MR2811169 - Multidimensional Heisenberg convolutions and product formulas for multivariate Laguerre polynomials
MR2772345 - On Bessel integrals for reducible degenerate principal series representations
MR2470513 - A limit relation for Dunkl-Bessel functions of type A and B
MR2330446 - Bessel convolutions on matrix cones
MR1878276 - Matrix balls, radial analysis of Berezin kernels, and hypergeometric determinants
MR2309157 - Radon transform on real, complex, and quaternionic Grassmannians
MR2215666 - Differential recursion relations for Laguerre functions on symmetric cones
MR2081440 - Radon inversion on Grassmannians via Gårding-Gindikin fractional integrals
MR1896100 - Eigendistributions for orthogonal groups and representations of symplectic groups
MR1797878 - An independence property for the product of GIG and gamma laws
MR1794186 - Kelvin transform and multi-harmonic polynomials
MR1767904 - On some problems in analysis suggested by representation theory
MR1653347 - Weighted Laplace transforms and Bessel functions on Hermitian symmetric spaces
MR1471824 - Confluent hypergeometric orthogonal polynomials related to the rational quantum Calogero system with harmonic confinement
MR1471336 - The Calogero-Sutherland model and generalized classical polynomials
MR1325919 - Spherical functions on symmetric cones
MR1123450 - Certain hypergeometric series related to the root system  BC
MR1000329 - On Gelʹfand pairs associated with solvable Lie groups
MR0882715 - Special functions of matrix argument. I. Algebraic induction, zonal polynomials, and hypergeometric functions
MR0473251 - Hypergeometric functions of  2×2  matrix argument are expressible in terms of Appel's functions  F4
MR0433147 - Bochner identities for Fourier transforms
MR0399366 - Lie group representations and harmonic polynomials of a matrix variable
MR0425519 - A theory of Stiefel harmonics




MR1609329 - Lifting of characters on orthogonal and metaplectic groups
Wigner
Sympsio
A formula for polynomials with Hermitian matrix argument
Differential recursion relations for Laguerre functions on symmetric cones

==> zonal2.txt <==
MR4756467 - The partition algebra and the plethysm coefficients I: Stability and Foulkes' conjecture
MR4634863 - Some stable plethysms
MR4571842 - Modular idempotents for the descent algebras of type A and higher Lie powers and modules
MR4469236 - Saturated Majorana representations of  A12
MR4446229 - The plethystic inverse of the odd Lie representations
MR4159261 - Denominator identities for the periplectic Lie superalgebra
MR4150890 - Highest weight vectors in plethysms
MR4124838 - A new invariant for finite dimensional Leibniz/Lie algebras
MR3946719 - Generalized Foulkes modules and maximal and minimal constituents of plethysms of Schur functions
MR3754619 - Plethysm and fast matrix multiplication
MR3658170 - Representation stability for cohomology of configuration spaces in  Rd
MR3574536 - Symmetrizing tableaux and the 5th case of the Foulkes conjecture
MR3483115 - Minimal and maximal constituents of twisted Foulkes characters
MR3357181 - Diophantine properties of nilpotent Lie groups
MR3356841 - On automorphisms of free center-by-metabelian Lie algebras
MR3032652 - On the decomposition of the Foulkes module
MR2869102 - Quasisymmetric expansions of Schur-function plethysms
MR2497590 - Multiplicity-free representations of symmetric groups
MR2422315 - Defining relations of minimal degree of the trace algebra of  3×3  matrices
MR2387595 - Bases, filtrations and module decompositions of free Lie algebras
MR2067621 - Generalized Foulkes' conjecture and tableaux construction
MR1981418 - Multiplicities of Schur functions in invariants of two  3×3  matrices
MR1943934 - Hook interpolations
MR1749887 - On a conjecture of Foulkes
MR1621725 - On the module structure of free Lie algebras
MR1153011 - Representations of the symmetric group in deformations of the free Lie algebra
MR0986027 - Remarks on classical invariant theory
MR0108525 - Torsion in Engel modules
MR0104744 - The analysis of the characters of the Lie representations of the general linear group
MR0078366 - On D. E. Littlewood's algebra of  S -function
MR0011305 - The free Lie ring and Lie representations of the full linear group


The partition algebra and the Kronecker coefficients
Stable properties of plethysm : on two conjectures of Foulkes
Even partitions in plethysms
The structure of the partition algebras
Ramified partition algebras
On Plethysm conjectures of Stanley and Foulkes
Some observations on plethysms
Ordering the partition characters of the symmetric group
Majorization of characters of the symmetric group
Symmetric group characters as symmetric functions
An explicit formula for the characters of the symmetric group
The stability of the Kronecker product of Schur functions
The Irreducible Representations of the Symmetric Groups
Representation theory and homological stability
Characters of the partition algebras
Monotonicity and unimodality of the pattern inventory


On partitions and permutation groups on unordered sets
On k-homogeneous groups
Transitivity of finite permutation groups on unordered sets


